Study of Multiuser Scheduling Based on User Satisfaction for MU-MIMO Systems

Scheduling in multiuser multiple input multiple output (MU-MIMO) systems is essential for efficient resource allocation and overall performance enhancement. In this work, a multiuser scheduling problem is formulated to maximize the product of user equipments' (UEs) aggregate satisfactions, which maintains user fairness. Solving such a combinatorial problem using exhaustive search (EX), which requires evaluating all possible multiuser groups within a massive number of resource blocks (RBs), is prohibitive. Instead, we propose an efficient users' satisfaction based scheduling approach (US-SA). In our US-SA, a low dimension sub-grouping matrix is constructed {at each frame}, which is used to schedule the best multiuser group in each time slot; satisfied users are eliminated from the scheduling process. Our US-SA performs close to the optimal EX method in terms of satisfaction, transmitted data amount, spectral efficiency, latency, and fairness with lower computational cost. Moreover, our experiments demonstrate that the proposed scheme outperforms competing techniques.

==> Content/Figures/OF_final.dat <==
times RR_res MU_SPF_res DRL Simplified_USSA_res USSA_res EX_res mCore_res
1	0	0	0	0	0	0	0
101	1.74000000000000e-28	2.37000000000000e-26	2.36289000000000e-26	3.96000000000000e-28	4.85000000000000e-28	4.06000000000000e-25	2.35104000000000e-26
201	1.49000000000000e-23	1.69000000000000e-21	1.68493000000000e-21	2.79000000000000e-23	4.43000000000000e-23	7.10000000000000e-20	1.67648000000000e-21
301	1.13000000000000e-20	1.07000000000000e-18	1.06679000000000e-18	1.27000000000000e-20	2.34000000000000e-20	6.33000000000000e-17	1.06144000000000e-18
401	1.31000000000000e-18	1.06000000000000e-16	1.05682000000000e-16	1.66000000000000e-18	3.99000000000000e-18	7.16000000000000e-15	1.05152000000000e-16
501	5.31000000000000e-17	3.80000000000000e-15	3.78860000000000e-15	6.37000000000000e-17	1.61000000000000e-16	2.49000000000000e-13	3.76960000000000e-15
601	1.02000000000000e-15	7.21000000000000e-14	7.18837000000000e-14	1.32000000000000e-15	3.51000000000000e-15	3.63000000000000e-12	7.15232000000000e-14
701	1.23000000000000e-14	8.68000000000000e-13	8.65396000000000e-13	1.94000000000000e-14	4.66000000000000e-14	2.64000000000000e-11	8.61056000000000e-13
801	1.08000000000000e-13	7.37000000000000e-12	7.34789000000000e-12	1.53000000000000e-13	3.75000000000000e-13	2.25000000000000e-10	7.31104000000000e-12
901	7.24000000000000e-13	4.88000000000000e-11	4.86536000000000e-11	1.29000000000000e-12	2.70000000000000e-12	1.32000000000000e-09	4.84096000000000e-11
1001	3.95000000000000e-12	2.61000000000000e-10	2.60217000000000e-10	7.74000000000000e-12	1.49000000000000e-11	5.76000000000000e-09	2.58912000000000e-10
1101	1.83000000000000e-11	1.19000000000000e-09	1.18643000000000e-09	3.56000000000000e-11	6.85000000000000e-11	2.76000000000000e-08	1.18048000000000e-09
1201	7.38000000000000e-11	4.77000000000000e-09	4.75569000000000e-09	1.75000000000000e-10	3.45000000000000e-10	9.61000000000000e-08	4.73184000000000e-09
1301	2.67000000000000e-10	1.73000000000000e-08	1.72481000000000e-08	6.62000000000000e-10	1.52000000000000e-09	3.59000000000000e-07	1.71616000000000e-08
1401	8.71000000000000e-10	5.65000000000000e-08	5.63305000000000e-08	2.28000000000000e-09	5.34000000000000e-09	1.38000000000000e-06	5.60480000000000e-08
1501	2.63000000000000e-09	1.71000000000000e-07	1.70487000000000e-07	7.35000000000000e-09	2.08000000000000e-08	4.38000000000000e-06	1.69632000000000e-07
1601	7.42000000000000e-09	4.78000000000000e-07	4.76566000000000e-07	2.07000000000000e-08	6.99000000000000e-08	1.25000000000000e-05	4.74176000000000e-07
1701	1.95000000000000e-08	1.25000000000000e-06	1.24625000000000e-06	5.48000000000000e-08	2.02000000000000e-07	3.38000000000000e-05	1.24000000000000e-06
1801	4.67000000000000e-08	3.05000000000000e-06	3.04085000000000e-06	1.34000000000000e-07	4.48000000000000e-07	7.18000000000000e-05	3.02560000000000e-06
1901	1.05000000000000e-07	6.96000000000000e-06	6.93912000000000e-06	3.21000000000000e-07	1.06000000000000e-06	0.000144000000000000	6.90432000000000e-06
2001	2.29000000000000e-07	1.50000000000000e-05	1.49550000000000e-05	7.63000000000000e-07	2.46000000000000e-06	0.000263000000000000	1.48800000000000e-05
2101	4.52000000000000e-07	3.04000000000000e-05	3.03088000000000e-05	1.65000000000000e-06	5.98000000000000e-06	0.000449000000000000	3.01568000000000e-05
2201	8.32000000000000e-07	5.86000000000000e-05	5.84242000000000e-05	3.32000000000000e-06	1.61000000000000e-05	0.000797000000000000	5.81312000000000e-05
2301	1.54000000000000e-06	0.000108000000000000	0.000107676000000000	6.36000000000000e-06	3.80000000000000e-05	0.00131000000000000	0.000107136000000000
2401	2.64000000000000e-06	0.000188000000000000	0.000187436000000000	1.18000000000000e-05	6.91000000000000e-05	0.00200000000000000	0.000186496000000000
2501	4.43000000000000e-06	0.000313000000000000	0.000312061000000000	2.10000000000000e-05	0.000158000000000000	0.00297000000000000	0.000310496000000000
2601	7.35000000000000e-06	0.000498000000000000	0.000496506000000000	3.64000000000000e-05	0.000256000000000000	0.00444000000000000	0.000494016000000000
2701	1.11000000000000e-05	0.000766000000000000	0.000763702000000000	6.22000000000000e-05	0.000401000000000000	0.00644000000000000	0.000759872000000000
2801	1.61000000000000e-05	0.00114000000000000	0.00113658000000000	0.000102000000000000	0.000633000000000000	0.00900000000000000	0.00113088000000000
2901	2.30000000000000e-05	0.00166000000000000	0.00165502000000000	0.000159000000000000	0.000996000000000000	0.0119000000000000	0.00164672000000000
3001	3.46000000000000e-05	0.00233000000000000	0.00232301000000000	0.000244000000000000	0.00156000000000000	0.0155000000000000	0.00231136000000000
3101	5.02000000000000e-05	0.00320000000000000	0.00319040000000000	0.000364000000000000	0.00227000000000000	0.0204000000000000	0.00317440000000000
3201	7.28000000000000e-05	0.00428000000000000	0.00426716000000000	0.000532000000000000	0.00311000000000000	0.0267000000000000	0.00424576000000000
3301	0.000102000000000000	0.00563000000000000	0.00561311000000000	0.000774000000000000	0.00414000000000000	0.0343000000000000	0.00558496000000000
3401	0.000139000000000000	0.00726000000000000	0.00723822000000000	0.00109000000000000	0.00552000000000000	0.0433000000000000	0.00720192000000000
3501	0.000190000000000000	0.00920000000000000	0.00917240000000000	0.00151000000000000	0.00722000000000000	0.0533000000000000	0.00912640000000000
3601	0.000261000000000000	0.0115000000000000	0.0114655000000000	0.00208000000000000	0.00936000000000000	0.0649000000000000	0.0114080000000000
3701	0.000358000000000000	0.0141000000000000	0.0140577000000000	0.00281000000000000	0.0120000000000000	0.0779000000000000	0.0139872000000000
3801	0.000477000000000000	0.0171000000000000	0.0170487000000000	0.00372000000000000	0.0150000000000000	0.0920000000000000	0.0169632000000000
3901	0.000627000000000000	0.0205000000000000	0.0204385000000000	0.00481000000000000	0.0188000000000000	0.107000000000000	0.0203360000000000
4001	0.000817000000000000	0.0244000000000000	0.0243268000000000	0.00616000000000000	0.0234000000000000	0.124000000000000	0.0242048000000000
4101	0.00106000000000000	0.0287000000000000	0.0286139000000000	0.00777000000000000	0.0288000000000000	0.143000000000000	0.0284704000000000
4201	0.00138000000000000	0.0334000000000000	0.0332998000000000	0.00972000000000000	0.0350000000000000	0.162000000000000	0.0331328000000000
4301	0.00176000000000000	0.0387000000000000	0.0385839000000000	0.0121000000000000	0.0416000000000000	0.182000000000000	0.0383904000000000
4401	0.00222000000000000	0.0444000000000000	0.0442668000000000	0.0149000000000000	0.0493000000000000	0.204000000000000	0.0440448000000000
4501	0.00279000000000000	0.0506000000000000	0.0504482000000000	0.0180000000000000	0.0582000000000000	0.227000000000000	0.0501952000000000
4601	0.00347000000000000	0.0573000000000000	0.0571281000000000	0.0216000000000000	0.0683000000000000	0.250000000000000	0.0568416000000000
4701	0.00428000000000000	0.0644000000000000	0.0642068000000000	0.0256000000000000	0.0796000000000000	0.274000000000000	0.0638848000000000
4801	0.00525000000000000	0.0721000000000000	0.0718837000000000	0.0300000000000000	0.0920000000000000	0.298946750000000	0.0715232000000000
4901	0.00631000000000000	0.0802000000000000	0.0799594000000000	0.0350000000000000	0.105201075000000	0.323847190000000	0.0795584000000000
5001	0.00755000000000000	0.0886000000000000	0.0883342000000000	0.0406000000000000	0.119299576000000	0.348661427000000	0.0878912000000000
5101	0.00896000000000000	0.0975000000000000	0.0972075000000000	0.0468856610000000	0.134886950000000	0.373308877000000	0.0967200000000000
5201	0.0106000000000000	0.107000000000000	0.106679000000000	0.0537306350000000	0.151277749000000	0.398011228000000	0.106144000000000
5301	0.0122547330000000	0.116411167000000	0.116061933499000	0.0611595350000000	0.168657891000000	0.422804868000000	0.115479877664000
5401	0.0141029400000000	0.126450394000000	0.126071042818000	0.0693441890000000	0.187168012000000	0.446596475000000	0.125438790848000
5501	0.0161605930000000	0.136846338000000	0.136435798986000	0.0781292660000000	0.206400371000000	0.469313958000000	0.135751567296000
5601	0.0183528100000000	0.147567174000000	0.147124472478000	0.0875590660000000	0.226339686000000	0.490960104000000	0.146386636608000
5701	0.0207853620000000	0.158652698000000	0.158176739906000	0.0974963740000000	0.246436450000000	0.511976755000000	0.157383476416000
5801	0.0234316330000000	0.170063390000000	0.169553199830000	0.107985289000000	0.266967480000000	0.532069061000000	0.168702882880000
5901	0.0262942060000000	0.181800558000000	0.181255156326000	0.118820967000000	0.287586155000000	0.551539283000000	0.180346153536000
6001	0.0293689220000000	0.193799677000000	0.193218277969000	0.130286742000000	0.308094678000000	0.570312892000000	0.192249279584000
6101	0.0327587630000000	0.206076437000000	0.205458207689000	0.142403201000000	0.328730524000000	0.588380890000000	0.204427825504000
6201	0.0363262210000000	0.218576235000000	0.217920506295000	0.154964502000000	0.349734049000000	0.605895708000000	0.216827625120000
6301	0.0402180970000000	0.231218408000000	0.230524752776000	0.167755541000000	0.370664236000000	0.622165248000000	0.229368660736000
6401	0.0442840780000000	0.243990039000000	0.243258068883000	0.181069347000000	0.391424472000000	0.637383020000000	0.242038118688000
6501	0.0484999350000000	0.256942870000000	0.256172041390000	0.194878080000000	0.411925152000000	0.652132050000000	0.254887327040000
6601	0.0529141170000000	0.269922072000000	0.269112305784000	0.208941481000000	0.432465083000000	0.665974228000000	0.267762695424000
6701	0.0576537360000000	0.283022535000000	0.282173467395000	0.223350101000000	0.453247038000000	0.679252232000000	0.280758354720000
6801	0.0625832140000000	0.296186876000000	0.295298315372000	0.238394544000000	0.473510299000000	0.691778378000000	0.293817380992000
6901	0.0678713310000000	0.309330218000000	0.308402227346000	0.253733321000000	0.493350327000000	0.703745682000000	0.306855576256000
7001	0.0732410680000000	0.322442820000000	0.321475491540000	0.269120168000000	0.512767726000000	0.715370551000000	0.319863277440000
7101	0.0786717850000000	0.335556027000000	0.334549358919000	0.284813312000000	0.531647412000000	0.726045446000000	0.332871578784000
7201	0.0842441190000000	0.348565737000000	0.347520039789000	0.300835600000000	0.549653714000000	0.736412914000000	0.345777211104000
7301	0.0900186310000000	0.361506332000000	0.360421813004000	0.316693322000000	0.567148559000000	0.746638885000000	0.358614281344000
7401	0.0960629940000000	0.374323449000000	0.373200478653000	0.332654526000000	0.583887835000000	0.756331328000000	0.371328861408000
7501	0.102297802000000	0.386995941000000	0.385834953177000	0.348651771000000	0.599955104000000	0.765676357000000	0.383899973472000
7601	0.108872336000000	0.399526247000000	0.398327668259000	0.364874600000000	0.615163599000000	0.774842078000000	0.396330037024000
7701	0.115580810000000	0.411842704000000	0.410607175888000	0.381002879000000	0.629791073000000	0.783402609000000	0.408547962368000
7801	0.122614651000000	0.424010598000000	0.422738566206000	0.397139374000000	0.643462208000000	0.791360026000000	0.420618513216000
7901	0.129801704000000	0.436125210000000	0.434816834370000	0.412920285000000	0.656667346000000	0.799028039000000	0.432636208320000
8001	0.137140222000000	0.448109415000000	0.446765086755000	0.428552552000000	0.669348211000000	0.806401218000000	0.444524539680000
8101	0.144685275000000	0.459938793000000	0.458558976621000	0.444132346000000	0.681494625000000	0.813405386000000	0.456259282656000
8201	0.152603471000000	0.471622521000000	0.470207653437000	0.459089612000000	0.693224877000000	0.819919851000000	0.467849540832000
8301	0.160717835000000	0.483145156000000	0.481695720532000	0.473470595000000	0.704527624000000	0.825986799000000	0.479279994752000
8401	0.168760522000000	0.494450935000000	0.492967582195000	0.487922664000000	0.715578747000000	0.831810942000000	0.490495327520000
8501	0.177093497000000	0.505535910000000	0.504019302270000	0.502059135000000	0.726454097000000	0.837162056000000	0.501491622720000
8601	0.185726826000000	0.516383442000000	0.514834291674000	0.516108418000000	0.737125483000000	0.842278735000000	0.512252374464000
8701	0.194392478000000	0.527000001000000	0.525419000997000	0.529809979000000	0.747353213000000	0.847045241000000	0.522784000992000
8801	0.203272217000000	0.537428774000000	0.535816487678000	0.543399896000000	0.757208045000000	0.851680392000000	0.533129343808000
8901	0.212190966000000	0.547763133000000	0.546119843601000	0.556781904000000	0.766794174000000	0.856054211000000	0.543381027936000
9001	0.221245236000000	0.557963388000000	0.556289497836000	0.569917610000000	0.775851702000000	0.860153473000000	0.553499680896000
9101	0.230369794000000	0.568041689000000	0.566337563933000	0.582708381000000	0.784148255000000	0.864068412000000	0.563497355488000
9201	0.239600914000000	0.577897000000000	0.576163309000000	0.595420755000000	0.791986235000000	0.867751711000000	0.573273824000000
9301	0.249087266000000	0.587611839000000	0.585849003483000	0.607802329000000	0.799262318000000	0.871081082000000	0.582910944288000
9401	0.258739641000000	0.597177944000000	0.595386410168000	0.619859379000000	0.806214737000000	0.874157536000000	0.592400520448000
9501	0.268540644000000	0.606497973000000	0.604678479081000	0.631634260000000	0.812791937000000	0.877124074000000	0.601645989216000
9601	0.278386958000000	0.615634921000000	0.613788016237000	0.642950482000000	0.819032754000000	0.880002448000000	0.610709841632000
9701	0.288076474000000	0.624548844000000	0.622675197468000	0.653989033000000	0.824686310000000	0.882817564000000	0.619552453248000
9801	0.297772801000000	0.633283887000000	0.631384035339000	0.664828880000000	0.830097367000000	0.885549042000000	0.628217615904000
9901	0.307225823000000	0.641889355000000	0.639963686935000	0.675669652000000	0.835306774000000	0.888264162000000	0.636754240160000
10001	0.316665256000000	0.650311300000000	0.648360366100000	0.685912020000000	0.840274135000000	0.890944359000000	0.645108809600000
10101	0.326185519000000	0.658497694000000	0.656522200918000	0.695811974000000	0.845074034000000	0.893625490000000	0.653229712448000
10201	0.335724014000000	0.666476382000000	0.664476952854000	0.705424033000000	0.849635726000000	0.896169154000000	0.661144570944000
10301	0.345153055000000	0.674327783000000	0.672304799651000	0.714620524000000	0.853885614000000	0.898671889000000	0.668933160736000
10401	0.354436858000000	0.681995807000000	0.679949819579000	0.723500797000000	0.857910897000000	0.901096603000000	0.676539840544000
10501	0.363621560000000	0.689482245000000	0.687413798265000	0.731773452000000	0.861899681000000	0.903490189000000	0.683966387040000
10601	0.372778315000000	0.696784802000000	0.694694447594000	0.739766019000000	0.865656425000000	0.905799553000000	0.691210523584000
10701	0.381796887000000	0.703903872000000	0.701792160384000	0.747447057000000	0.869147405000000	0.908025470000000	0.698272641024000
10801	0.390956882000000	0.710833860000000	0.708701358420000	0.754838023000000	0.872433524000000	0.910117399000000	0.705147189120000
10901	0.400052891000000	0.717626237000000	0.715473358289000	0.762041914000000	0.875614850000000	0.912142421000000	0.711885227104000
11001	0.409189143000000	0.724272341000000	0.722099523977000	0.769052798000000	0.878669924000000	0.914131154000000	0.718478162272000
11101	0.418068259000000	0.730748251000000	0.728556006247000	0.775753372000000	0.881601466000000	0.916004356000000	0.724902264992000
11201	0.426747401000000	0.737007784000000	0.734796760648000	0.782191585000000	0.884439958000000	0.917758674000000	0.731111721728000
11301	0.435332336000000	0.743118409000000	0.740889053773000	0.788265413000000	0.887163379000000	0.919447917000000	0.737173461728000
11401	0.443922130000000	0.749042812000000	0.746795683564000	0.794235408000000	0.889881891000000	0.921058278000000	0.743050469504000
11501	0.452451262000000	0.754804385000000	0.752539971845000	0.800050894000000	0.892641664000000	0.922563311000000	0.748765949920000
11601	0.461032729000000	0.760407840000000	0.758126616480000	0.805696477000000	0.895344926000000	0.924011118000000	0.754324577280000
11701	0.469400631000000	0.765874981000000	0.763577356057000	0.811064571000000	0.897923458000000	0.925388039000000	0.759747981152000
11801	0.477574165000000	0.771217103000000	0.768903451691000	0.816133133000000	0.900462032000000	0.926644312000000	0.765047366176000
11901	0.485694670000000	0.776445374000000	0.774116037878000	0.821058491000000	0.902947169000000	0.927843115000000	0.770233811008000
12001	0.493774575000000	0.781491928000000	0.779147452216000	0.825719537000000	0.905327185000000	0.929023480000000	0.775239992576000
12101	0.501882565000000	0.786428529000000	0.784069243413000	0.830384059000000	0.907587709000000	0.930165025000000	0.780137100768000
12201	0.509832721000000	0.791256463000000	0.788882693611000	0.834771666000000	0.909665420000000	0.931256830000000	0.784926411296000
12301	0.517495767000000	0.795960669000000	0.793572786993000	0.838937890000000	0.911647140000000	0.932327905000000	0.789592983648000
12401	0.525094215000000	0.800560729000000	0.798159046813000	0.842994919000000	0.913558435000000	0.933246264000000	0.794156243168000
12501	0.532591229000000	0.805055138000000	0.802639972586000	0.847026358000000	0.915431052000000	0.934121485000000	0.798614696896000
12601	0.539977456000000	0.809427840000000	0.806999556480000	0.850900147000000	0.917199228000000	0.934922087000000	0.802952417280000
12701	0.547475191000000	0.813710201000000	0.811269070397000	0.854742515000000	0.918872128000000	0.935654343000000	0.807200519392000
12801	0.554633359000000	0.817891289000000	0.815437615133000	0.858528034000000	0.920493097000000	0.936365570000000	0.811348158688000
12901	0.561698426000000	0.821952259000000	0.819486402223000	0.862035768000000	0.922062883000000	0.937059230000000	0.815376640928000
13001	0.568814033000000	0.825924663000000	0.823446889011000	0.865469373000000	0.923619385000000	0.937768419000000	0.819317265696000
13101	0.575672218000000	0.829804140000000	0.827314727580000	0.868865825000000	0.925107499000000	0.938465820000000	0.823165706880000
13201	0.582469506000000	0.833601869000000	0.831101063393000	0.872077123000000	0.926472568000000	0.939146625000000	0.826933054048000
13301	0.589094014000000	0.837327889000000	0.834815905333000	0.875129616000000	0.927804801000000	0.939834458000000	0.830629265888000
13401	0.595506663000000	0.840973393000000	0.838450472821000	0.878110177000000	0.929022408000000	0.940533691000000	0.834245605856000
13501	0.601772601000000	0.844545570000000	0.842011933290000	0.880994678000000	0.930199424000000	0.941203415000000	0.837789205440000
13601	0.607819847000000	0.848052632000000	0.845508474104000	0.883761416000000	0.931384944000000	0.941862477000000	0.841268210944000
13701	0.613683012000000	0.851448810000000	0.848894463570000	0.886424585000000	0.932503257000000	0.942535110000000	0.844637219520000
13801	0.619528121000000	0.854740700000000	0.852176477900000	0.889009563000000	0.933545728000000	0.943190122000000	0.847902774400000
13901	0.625234250000000	0.857948360000000	0.855374514920000	0.891537551000000	0.934540178000000	0.943834772000000	0.851084773120000
14001	0.630720195000000	0.861076341000000	0.858493111977000	0.893999768000000	0.935486162000000	0.944474585000000	0.854187730272000
14101	0.635967345000000	0.864128794000000	0.861536407618000	0.896374270000000	0.936377599000000	0.945105852000000	0.857215763648000
14201	0.641178650000000	0.867089480000000	0.864488211560000	0.898638347000000	0.937231083000000	0.945748624000000	0.860152764160000
14301	0.646288017000000	0.869970577000000	0.867360665269000	0.900885763000000	0.937992600000000	0.946371011000000	0.863010812384000
14401	0.651228007000000	0.872783452000000	0.870165101644000	0.903122038000000	0.938741165000000	0.946993641000000	0.865801184384000
14501	0.655976160000000	0.875511486000000	0.872884951542000	0.905263704000000	0.939494192000000	0.947632449000000	0.868507394112000
14601	0.660760421000000	0.878158235000000	0.875523760295000	0.907310348000000	0.940262723000000	0.948288122000000	0.871132969120000
14701	0.665513906000000	0.880732895000000	0.878090696315000	0.909251775000000	0.941013469000000	0.948928410000000	0.873687031840000
14801	0.670149767000000	0.883238095000000	0.880588380715000	0.911148639000000	0.941756103000000	0.949593718000000	0.876172190240000
14901	0.674668619000000	0.885676378000000	0.883019348866000	0.913004171000000	0.942483385000000	0.950273906000000	0.878590966976000
15001	0.679255658000000	0.888066229000000	0.885402030313000	0.914950236000000	0.943249275000000	0.950953629000000	0.880961699168000
15101	0.683757298000000	0.890413722000000	0.887742480834000	0.916752840000000	0.944006581000000	0.951624605000000	0.883290412224000
15201	0.688175199000000	0.892702841000000	0.890024732477000	0.918443918000000	0.944767218000000	0.952259614000000	0.885561218272000
15301	0.692602202000000	0.894903776000000	0.892219064672000	0.920117779000000	0.945528245000000	0.952897244000000	0.887744545792000
15401	0.696997137000000	0.897047762000000	0.894356618714000	0.921758189000000	0.946261813000000	0.953542027000000	0.889871379904000
15501	0.701453815000000	0.899133673000000	0.896436271981000	0.923383519000000	0.946999289000000	0.954193613000000	0.891940603616000
15601	0.705685170000000	0.901126485000000	0.898423105545000	0.924926111000000	0.947734245000000	0.954807230000000	0.893917473120000
15701	0.709905568000000	0.903062322000000	0.900353135034000	0.926425946000000	0.948450003000000	0.955425464000000	0.895837823424000
15801	0.714029736000000	0.904946938000000	0.902232097186000	0.927928080000000	0.949141669000000	0.956051778000000	0.897707362496000
15901	0.718016655000000	0.906754323000000	0.904034060031000	0.929375851000000	0.949820850000000	0.956652039000000	0.899500288416000
16001	0.722093193000000	0.908516007000000	0.905790458979000	0.930794324000000	0.950478654000000	0.957226074000000	0.901247878944000


==> Content/Figures/res_avg_sat.dat <==
UEs   RR   MU-SPF   US-SA   Simplified_US-SA   mCore   EX
8      0.994821   0.993702   0.996629         0.995175           0.992702   0.996819
12     0.984165   0.989976   0.991112         0.990931           0.988976   0.993132
16     0.964800   0.982407   0.985828         0.983024           0.981407   0.988150
20     0.940210   0.970736   0.979978         0.974303           0.969736   0.983347
24     0.910672   0.956548   0.972510         0.961042           0.954548   0.978540
28     0.878214   0.933864   0.962301         0.943953           0.931864   0.973239
32     0.842317   0.907773   0.947465         0.923222           0.905773   0.965463
36     0.800170   0.880145   0.924828         0.895128           0.878145   0.953523
40     0.762815   0.849902   0.899399         0.868449           0.847902   0.936584


==> Content/Figures/res_data_rates.dat <==
UEs   RR   MU-SPF   US-SA   Simplified_US-SA   mCore   EX
8      1.432648   1.434158   1.436483         1.435826           1.433158   1.436668
12     2.127381   2.139269   2.151339         2.145437           2.134269   2.153177
16     2.770079   2.831609   2.851553         2.837074           2.808609   2.857667
20     3.322548   3.487738   3.524031         3.492434           3.434738   3.537689
24     3.831049   4.111969   4.214432         4.136342           4.048969   4.247555
28     4.242637   4.566888   4.801223         4.664997           4.532888   4.957421
32     4.613838   4.989654   5.395145         5.177687           4.945654   5.667287
36     4.890069   5.343188   5.881729         5.582325           5.319188   6.252715
40     5.127712   5.580530   6.272451         5.934632           5.547530   6.712581


==> Content/Figures/res_latency.dat <==
UEs   RR   MU-SPF   US-SA   Simplified_US-SA   mCore   EX
8      2.889251   2.602024   2.190110         2.299000           2.622024   1.698690
12     4.219227   3.482321   2.850515         3.038671           3.512321   2.140196
16     5.332539   4.435003   3.609193         3.768115           4.495003   2.589887
20     6.338643   5.277051   4.235004         4.424394           5.357051   3.017116
24     7.126274   6.102369   4.852558         5.071480           6.192369   3.439096
28     7.759451   6.876562   5.450392         5.627834           6.956562   3.864576
32     8.245021   7.428566   5.915409         6.125400           7.518566   4.289181
36     8.649785   7.869268   6.413978         6.580194           7.949268   4.713786
40     8.944743   8.122405   6.780626         7.044247           8.212405   5.138391

